Classifying the satellite plane membership of Centaurus A's dwarf galaxies using orbital alignment constraints

The flattened, possibly co-rotating plane of satellite galaxies around Centaurus A, if more than a fortuitous alignment, adds to the pre-existing tension between the well-studied Milky Way and M31 planes and the $\Lambda$CDM model of structure formation. It was recently reported that the Centaurus A satellite plane (CASP) may be rotationally supported, but a further understanding of the system's kinematics is elusive in the absence of full three-dimensional velocities. We constrain the transverse velocities of 27 satellites that would rotationally stabilise the Centaurus A plane, and classify the satellites by whether their possible orbits are consistent with the CASP. Five satellites are identified to be unlikely to participate in the plane, two of which are clearly non-members. Despite their previously reported line-of-sight velocity trend suggestive of a common co-rotating motion, 17 out of 22 potential CASP members are consistent with either orbital direction within both the full range of possible kinematics as well as when limiting orbits to those within the plane. On the other hand, disregarding the 5 off-plane satellites found to be inconsistent with CASP membership enhances the significance of the CASP's line-of-sight velocity trend fivefold. Our results are robust with different mass estimates of the Centaurus A halo, and the adoption of either spherical or triaxial NFW potentials.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
